Post Common Envelope Binaries from SDSS. I: 101 white dwarf main sequence binaries with multiple SDSS spectroscopy

We present a detailed analysis of 101 white dwarf-main sequence binaries (WDMS) from the Sloan Digital Sky Survey (SDSS) for which multiple SDSS spectra are available. We detect significant radial velocity variations in 18 WDMS, identifying them as post common envelope binaries (PCEBs) or strong PCEB candidates. Strict upper limits to the orbital periods are calculated, ranging from 0.43 to 7880 d. Given the sparse temporal sampling and relatively low spectral resolution of the SDSS spectra, our results imply a PCEB fraction of >=15% among the WDMS in the SDSS data base. Using a spectral decomposition/fitting technique we determined the white dwarf effective temperatures and surface gravities, masses, and secondary star spectral types for all WDMS in our sample. Two independent distance estimates are obtained from the flux scaling factors between the WDMS spectra, and the white dwarf models and main sequence star templates, respectively. Approximately one third of the systems in our sample show a significant discrepancy between the two distance estimates. In the majority of discrepant cases, the distance estimate based on the secondary star is too large. A possible explanation for this behaviour is that the secondary star spectral types that we determined from the SDSS spectra are systematically too early by 1-2 spectral classes. This behaviour could be explained by stellar activity, if covering a significant fraction of the star by cool dark spots will raise the temperature of the inter-spot regions. Finally, we discuss the selection effects of the WDMS sample provided by the SDSS project.

==> t-wdms-rv.dat <==
#    Object			    JD	          HJD   Subspectra? RvelNa err        RvelHa err
#
    SDSSJ000442.00-002011.6    2451791.303865	2451791.3092    y    					
    SDSSJ000442.00-002011.6    2452941.724965	2452941.7296    n    					
    SDSSJ001029.87+003126.2    2451793.280092	2451793.2854    y    					
    SDSSJ001029.87+003126.2    2452518.416765	2452518.4220    y    					
    SDSSJ001247.18+001048.7    2452518.416765   2452518.4219    y    0.4   26.0      25.6   13.8
    SDSSJ001247.18+001048.7    2452519.391024   2452519.3963    y   34.1   46.7       9.1   20.0
    SDSSJ001726.63-002451.1    2452559.279837   2452559.2853    y   -4.0   16.2     -34.3   10.2
    SDSSJ001726.63-002451.2    2452518.416765   2452518.4219    y  -34.1   11.5     -32.0   12.9
    SDSSJ001749.24-000955.3    2451794.784872   2451794.7902    n  -47.6   13.6     -44.3   15.7
    SDSSJ001749.24-000955.3    2452518.416765   2452518.4219    y   -7.3   14.9      -8.7   11.6
    SDSSJ001855.19+002134.5    2451816.294403  	2451816.3001    y   54.2   17.6          		
    SDSSJ001855.19+002134.5    2451892.587337   2451892.5884    n   11.0   16.3         		
    SDSSJ001855.19+002134.5    2452518.416765   2452518.4219    y                  		
    SDSSJ002251.64-002720.8    2451816.294403   2451816.3001    y   -6.2   14.9         		
    SDSSJ002251.64-002720.8    2451892.587337   2451892.5885    n  -15.8   11.8         		
    SDSSJ003416.17-000849.8    2451793.354531   2451793.3597    y      	          
    SDSSJ003416.17-000849.8    2452261.146140   2452261.1472    y   -4.4   24.3     -42.0   47.0
    SDSSJ003416.17-000849.8    2452262.139635   2452262.1406    y  -64.8   21.4      13.2   41.1
    SDSSJ003628.06-003124.9    2452261.146140   2452261.1473    y  -11.4   14.9     -31.1   14.5
    SDSSJ003628.06-003124.9    2452262.139635   2452262.1407    y  -52.8   35.0      -9.6   19.4
    SDSSJ004138.68+151104.9    2451811.253234   2451811.2586    n      	          		           		
    SDSSJ004138.68+151104.9    2451868.101030   2451868.1051    y      	          		           		
    SDSSJ004138.68+151104.9    2451879.085625   2451879.0889    y      	          		           		
    SDSSJ005208.42-005134.6    2451812.340752   2451812.3463    y   -5.9   10.8      -8.7   10.6
    SDSSJ005208.42-005134.6    2451872.618003   2451872.6215    n   -8.8   10.9     -23.3   11.2 
    SDSSJ005208.42-005134.6    2451907.083015   2451907.0834    n   -7.7   10.4     -11.0   10.5
    SDSSJ005208.42-005134.6    2452201.325300   2452201.3308    y  -16.5   11.1      -8.2   10.6
    SDSSJ010341.59+003132.6    2452206.762008   2452206.7674    n   34.1   12.3   
    SDSSJ010341.59+003132.6    2452254.137557   2452254.1399    y   43.2   16.4    
    SDSSJ010345.55+003746.7    2452885.454039   2452885.4587    n    	          		           		
    SDSSJ010345.55+003746.7    2452914.312361   2452914.3180    y    	          		           		
    SDSSJ010345.56+003746.7    2452520.468611   2452520.4733    y    	          		           		
    SDSSJ010647.92+151327.8    2451811.328425   2451811.3337    y    	          		           		
    SDSSJ010647.92+151327.8    2451878.079670   2451878.0834    y    	          		           		
    SDSSJ011009.09+132616.1    2451811.328425   2451811.3337    y   98.2   39.3   
    SDSSJ011009.09+132616.1    2451878.079670   2451878.0834    y   95.3   22.2   
    SDSSJ011547.58+005350.0    2451789.421591   2451789.4260    y -127.9   29.8      74.0   21.6
    SDSSJ011547.58+005350.0    2452202.260538   2452202.2661    y -169.3   16.9     140.7   16.7
    SDSSJ013335.54+130357.1    2451884.210468   2451884.2142    y    6.2   15.5      22.4   16.2
    SDSSJ013335.54+130357.1    2451898.190138   2451898.1927    y   22.0   14.1     -15.5   19.9
    SDSSJ020351.28+004025.1    2451812.433663   2451812.4386    y   10.3   11.4   
    SDSSJ020351.28+004025.1    2451877.176168   2451877.1804    y    	          
    SDSSJ020351.28+004025.1    2452178.378015   2452178.3830    y   41.8   12.3   
    SDSSJ020538.09+005835.2    2451812.433663   2451812.4386    y    7.7   11.5     -76.3   29.8
    SDSSJ020538.09+005835.2    2451877.176168   2451877.1805    y   12.5   12.3     -60.3   18.8
    SDSSJ020538.09+005835.2    2452179.406221   2452179.4112    y    3.3   13.6     -95.9   29.8
    SDSSJ020806.39+001833.9    2451812.433663   2451812.4385    y    	          		           		
    SDSSJ020806.39+001833.9    2451877.176168   2451877.1805    y    	          		           		
    SDSSJ020845.50+003248.6    2451812.433663   2451812.4385    y    	          
    SDSSJ020845.50+003248.6    2451877.176168   2451877.1805    y   26.4   16.0   
    SDSSJ020845.50+003248.6    2452178.378015   2452178.3830    y   26.4   14.3   
    SDSSJ021239.45+001856.9    2452178.378015   2452178.3829    y   23.8   11.2      13.7   11.1
    SDSSJ021239.45+001856.9    2452208.889270   2452208.8947    n   26.0   12.0      20.6   11.1
    SDSSJ021309.19-005025.4    2451816.421475   2451816.4264    y  -14.3   12.2   
    SDSSJ021309.19-005025.4    2452208.889270   2452208.8947    n   -4.4   17.2   
    SDSSJ021855.27+011056.3    2452559.367181   2452559.3725    y    	          		           		
    SDSSJ021855.27+011056.3    2452580.301406   2452580.3069    n    	          		           		
    SDSSJ021855.27+011056.3    2452208.889270   2452208.8947    n    	          		           		
    SDSSJ021940.25+003207.8    2451816.421475   2451816.4264    y  -45.8   17.1   
    SDSSJ021940.25+003207.8    2452208.889270   2452208.8947    n  -23.1   14.7   
    SDSSJ022125.36+001710.5    2452204.887986   2452204.8934    n    	          		           		
    SDSSJ022125.36+001710.5    2452208.889270   2452208.8947    n    	          		           		
    SDSSJ022213.27+002707.1    2451817.391603   2451817.3966    y    	          
    SDSSJ022213.27+002707.1    2451869.253865   2451869.2587    y  -89.0   35.9   
    SDSSJ022213.27+002707.1    2451876.235769   2451876.2403    y    	          
    SDSSJ022213.27+002707.1    2451900.157476   2451900.1604    y    	          
    SDSSJ022213.27+002707.1    2452238.264953   2452238.2697    y  -79.5   40.5   
    SDSSJ023113.02-004056.7    2451820.429369   2451820.4343    y    	          		           		
    SDSSJ023113.02-004056.7    2452200.379074   2452200.3844    y    	          	 
    SDSSJ023650.60-010313.3    2451821.414160   2451821.4190    y    	            -69.4   90.9
    SDSSJ023650.60-010313.3    2452199.403958   2452199.4092    y    	             72.2   41.3
    SDSSJ025141.92-004129.9    2452609.755896   2452609.7605    n   52.8   10.9   
    SDSSJ025141.92-004129.9    2452965.255503   2452965.2606    y   54.6   10.7   
    SDSSJ025141.92-004129.9    2452971.741846   2452971.7467    n   55.7   10.6   
    SDSSJ025202.46-010515.7    2452174.469114   2452174.4732    n   17.6   11.2   
    SDSSJ025202.57-010515.4    2453034.597725   2453034.5977    n   20.1   12.5   
    SDSSJ025241.33+005500.9    2451871.268090   2451871.2731    n    	          		           		
    SDSSJ025241.33+005500.9    2452174.469114   2452174.4732    y    	          		           		
    SDSSJ025509.29-004414.7    2451813.975306   2451813.9796    n  -29.3   14.5   
    SDSSJ025509.29-004414.7    2451877.307170   2451877.3119    y  -13.9   12.3   
    SDSSJ025747.80+004902.2    2452174.469114   2452174.4731    n   57.9   11.3      30.1   12.1
    SDSSJ025747.80+004902.2    2452205.431805   2452205.4371    y   43.6   11.3      30.1   18.1
    SDSSJ025753.40-003159.4    2451813.975306   2451813.9796    n  -75.1   59.2   
    SDSSJ025753.40-003159.4    2451877.307170   2451877.3120    y  -38.1   47.2   
    SDSSJ025753.40-003159.4    2452205.431805   2452205.4371    y  -24.9   17.5   
    SDSSJ025817.87+010946.0    2451813.975306   2451813.9796    n  -35.5   11.6     -20.6   13.0
    SDSSJ025817.87+010946.0    2451877.307170   2451877.3120    y  -30.8   11.8     -28.8   11.2
    SDSSJ025817.87+010946.0    2452205.431805   2452205.4371    y  -22.0   12.5     -36.1   12.5
    SDSSJ030351.97+003548.4    2451817.448501   2451817.4529    y  -39.6   17.0      -5.5   12.6
    SDSSJ030351.97+003548.4    2451873.247471   2451873.2525    y    9.9   15.5      -1.4   11.4
    SDSSJ030351.97+003548.4    2452205.431805   2452205.4371    y                    -5.0   11.7
    SDSSJ030859.86-002735.7    2452203.444878   2452203.4500    y  -20.5   13.4     -28.8   10.7
    SDSSJ030859.86-002735.8    2453383.647395   2453383.6493    n   -7.3   11.4     -27.9   13.0
    SDSSJ031916.59-001244.8    2451821.477326   2451821.4816    y    	             10.5   12.6
    SDSSJ031916.59-001244.8    2451929.195798   2451929.1973    y    	              5.0   13.9
    SDSSJ031957.77-005803.2    2451821.477326   2451821.4816    y    	             -8.7   15.0
    SDSSJ031957.77-005803.2    2451929.195798   2451929.1972    y    	              1.8   13.6
    SDSSJ032136.54-001630.4    2451821.477326   2451821.4816    y   18.3   14.8       8.2   12.2
    SDSSJ032136.54-001630.4    2451929.195798   2451929.1973    y    3.3   11.7     -12.8   12.5
    SDSSJ032136.54-001630.4    2452179.478119   2452179.4820    y    7.3   11.0     -11.4   11.2
    SDSSJ032136.54-001630.4    2452199.467199   2452199.4720    y   16.9   11.8      -8.2   12.5
    SDSSJ032355.84+003502.7    2452179.478119   2452179.4819    y                     0.0   13.3
    SDSSJ032355.84+003502.7    2452199.467199   2452199.4720    y     	          		           		
    SDSSJ032422.38-000516.0    2451869.345196   2451869.3504    y   22.3   12.9      20.1   14.2
    SDSSJ032422.38-000516.0    2451888.807997   2451888.8125    n                    -6.9   14.7
    SDSSJ032422.38-000516.0    2452179.478119   2452179.4819    y   50.9   18.8       0.0   20.4
    SDSSJ032422.38-000516.0    2452199.467199   2452199.4720    y   48.7   12.4      36.1   16.9
    SDSSJ032430.24+001908.9    2452179.478119   2452179.4819    y  -24.2   17.8   
    SDSSJ032430.24+001908.9    2452199.467199   2452199.4720    y -155.0   90.9   
    SDSSJ032510.84-011114.1    2451869.345196   2451869.3503    y    	             60.3   22.1
    SDSSJ032510.84-011114.1    2451888.807997   2451888.8125    n    	             51.6   24.6
    SDSSJ032510.84-011114.1    2452179.478119   2452179.4819    y    	             20.6   33.9
    SDSSJ032510.84-011114.1    2452199.467199   2452199.4719    y    	             53.0   21.2
    SDSSJ032607.97+011021.1    2452179.478119   2452179.4819    y   65.6   12.0      42.0   14.6
    SDSSJ032607.97+011021.1    2452199.467199   2452199.4720    y   89.0   15.1      70.8   25.2
    SDSSJ032643.22-010338.0    2452179.478119   2452179.4819    y   24.5   12.6   
    SDSSJ032643.22-010338.0    2452199.467199   2452199.4719    y  -30.0   13.3   
    SDSSJ032726.73-005745.1    2451869.345196   2451869.3503    y   15.4   16.3      16.4   11.4
    SDSSJ032726.73-005745.1    2451888.807997   2451888.8125    n   13.9   25.6      19.6   11.0
    SDSSJ032726.73-005745.1    2452179.478119   2452179.4819    y   34.1   18.9       9.1   12.7
    SDSSJ032726.73-005745.1    2452199.467199   2452199.4719    y   29.3   12.1      43.9   12.8
    SDSSJ032758.15-002215.4    2451869.345196   2451869.3503    y   31.1   11.4   
    SDSSJ032758.15-002215.4    2451888.807997   2451888.8125    n   29.3   12.1   
    SDSSJ032842.92+001749.7    2451869.345196   2451869.3504    y   27.5   11.0      59.4   37.0
    SDSSJ032842.92+001749.7    2451888.807997   2451888.8126    n   26.7   10.9         
    SDSSJ032842.92+001749.7    2452179.478119   2452179.4818    y   27.1   10.6         
    SDSSJ032842.92+001749.7    2452199.467199   2452199.4719    y   34.1   10.6      64.4   38.0
    SDSSJ032947.10+010050.2    2451869.345196   2451869.3504    y    	             17.8   16.7
    SDSSJ032947.10+010050.2    2451888.807997   2451888.8126    n    	             11.4   17.4
    SDSSJ032947.10+010050.2    2453367.718287   2453367.7219    n    	              4.6   16.1
    SDSSJ033548.58+003832.2    2451810.370734   2451810.3740    y   22.0   11.7   	          
    SDSSJ033548.58+003832.2    2451879.165532   2451879.1706    y   14.3   12.6   	          
    SDSSJ033622.01-000146.7    2451810.370734   2451810.3740    y    	             20.6   14.3 
    SDSSJ033622.01-000146.7    2451879.165532   2451879.1706    y    	              6.9   13.4
    SDSSJ033622.01-000146.7    2452323.109340   2452323.1086    n    	             -5.9   12.5
    SDSSJ033622.01-000146.7    2452672.110491   2452672.1112    y    	             -3.7   12.9  
    SDSSJ033622.01-000146.7    2453367.718287   2453367.7220    n    	             -3.2   11.0  
    SDSSJ033648.33-000634.2    2451810.370734   2451810.3740    y    	            -11.0   16.9  
    SDSSJ033648.33-000634.2    2451879.165532   2451879.1706    y    	             -6.9   14.5
    SDSSJ033807.64-000715.2    2452178.455410   2452178.4589    y   18.7   26.4   
    SDSSJ033807.64-000715.2    2452201.407604   2452201.4124    y   14.3   17.9   
    SDSSJ075606.35+421613.0    2451869.443379   2451869.4464    y    	          		           		
    SDSSJ075606.35+421613.0    2451876.466006   2451876.4696    y    	          		           		
    SDSSJ080342.86+425652.7    2451869.443379   2451869.4463    y    4.4   11.6    -215.2   49.9
    SDSSJ080342.86+425652.7    2451876.466006   2451876.4695    y  -20.5   11.0    -159.4   27.8
    SDSSJ080650.80+484014.5    2451885.488142   2451885.4920    y    	           -157.6   24.3
    SDSSJ080650.80+484014.5    2451912.287204   2451912.2921    y    	           -112.8   83.0
    SDSSJ081716.98+054223.6    2452934.480289   2452934.4794    y   17.6   41.0   
    SDSSJ081716.98+054223.6    2452962.501087   2452962.5029    y   88.7   28.0   
    SDSSJ085931.06+580905.4    2451902.378414   2451902.3823    y    	          		           		
    SDSSJ085931.06+580905.4    2451924.244600   2451924.2489    y    	          		           		
    SDSSJ085931.06+580905.4    2451942.198090   2451942.2022    y    	          		           		
    SDSSJ090439.84+562141.9    2451902.378414   2451902.3823    y  -73.6   17.7     -73.5   21.8
    SDSSJ090439.84+562141.9    2451924.244600   2451924.2490    y  -73.6   15.8     -79.5   65.0
    SDSSJ090439.84+562141.9    2451942.198090   2451942.2023    y  -98.5   23.1    -100.5   29.7
    SDSSJ093124.37+374527.5    2452731.122615   2452731.1253    y    	             73.5   22.0
    SDSSJ093124.37+374527.5    2452996.329033   2452996.3328    y    	             56.2   19.5
    SDSSJ093506.92+441107.0    2452325.234797   2452325.2394    y   48.0   22.9      78.1   69.7
    SDSSJ093506.92+441107.0    2452672.356718   2452672.3616    y   45.4   19.7      81.8   46.0
    SDSSJ094058.97+000239.7    2451602.270827   2451602.2762    y    	          		           		
    SDSSJ094058.97+000239.7    2451630.186417   2451630.1907    y    	          		           		
    SDSSJ094652.48+000723.2    2451602.270827   2451602.2763    y    	          		           		
    SDSSJ094652.48+000723.2    2451630.186417   2451630.1908    y    	          		           		
    SDSSJ094853.94+573957.7    2452252.976475   2452252.9791    n  -69.2   21.8     -31.1   15.9
    SDSSJ094853.94+573957.7    2452317.371724   2452317.3757    y  -34.8   17.4     -45.2   15.1
    SDSSJ095723.83+020734.4    2451908.415659   2451908.4190    y    	          		           		
    SDSSJ095723.83+020734.4    2451994.122309   2451994.1269    y    	          		           		
    SDSSJ104057.48+083421.6    2452734.223790   2452734.2283    y -135.9   17.2    -160.3   12.1
    SDSSJ104057.48+083421.6    2453491.173640   2453491.1763    y -129.0   13.8    -134.8   12.7
    SDSSJ104107.66+092103.3    2452734.223790   2452734.2283    y    	          		           		
    SDSSJ104107.66+092103.3    2453491.173640   2453491.1763    y    	          		           		
    SDSSJ115236.99+002141.8    2451662.164427   2451662.1689    y    	            -28.3   40.7
    SDSSJ115236.99+002141.8    2451943.416782   2451943.4208    y    	             30.6   23.3
    SDSSJ121033.76-004644.4    2451651.766498   2451651.7717    n   -5.9   11.1   
    SDSSJ121033.76-004644.4    2452023.251533   2452023.2565    y  -17.2   10.9   
    SDSSJ123836.34-004042.2    2451660.252141   2451660.2573    y  123.1   14.5   
    SDSSJ123836.34-004042.2    2451928.503570   2451928.5054    y  113.2   29.6   
    SDSSJ123922.33+005548.7    2451660.252141   2451660.2572    y   52.0   14.0   
    SDSSJ123922.33+005548.7    2451928.503570   2451928.5054    y   14.7   20.5   
    SDSSJ132652.62+000855.3    2451663.252204   2451663.2576    y    	          		           		
    SDSSJ132652.62+000855.3    2451959.447563   2451959.4511    y    	          		           		
    SDSSJ133130.27+662304.8    2451988.405862   2451988.4079    y    	          		           		
    SDSSJ133130.27+662304.8    2451989.391168   2451989.3932    y    	          		           		
    SDSSJ133645.56-002231.2    2451671.262928   2451671.2682    y    	             72.6   22.4
    SDSSJ133645.56-002231.2    2451955.470665   2451955.4737    y    	             39.7   46.3
    SDSSJ133917.97+593752.7    2452419.257465   2452419.2578    n    	          		           		
    SDSSJ133917.97+593752.7    2452466.160648   2452466.1589    y    	          		           		
    SDSSJ143746.70+573706.0    2452433.282586   2452433.2829    y    9.5   14.0      -1.4   12.1
    SDSSJ143746.70+573706.0    2452439.736221   2452439.7363    n    3.7   12.5       7.8   11.7
    SDSSJ143947.62-010606.7    2452407.327644   2452407.3331    n   22.7   20.9     -15.1   10.5
    SDSSJ143947.62-010606.9    2451663.365677   2451663.3712    y   14.3   13.8     -11.0   10.1
    SDSSJ145300.98+005557.0    2451666.375653   2451666.3812    y   45.4   15.3      65.8   15.2
    SDSSJ145300.98+005557.0    2451993.431319   2451993.4357    n   27.5   15.2      20.6   29.9 
    SDSSJ145752.59+031043.0    2452028.871886   2452028.8773    n    	          		           		
    SDSSJ145752.59+031043.0    2452045.312008   2452045.3173    y    	          		           		
    SDSSJ150231.65+011045.8    2452017.334398   2452017.3396    y  131.2   23.6   
    SDSSJ150231.65+011046.0    2451990.426012   2451990.4301    y  129.3   14.6   
    SDSSJ151045.70+404827.0    2452735.446504   2452735.4497    y  -20.5   10.5      22.4   29.1
    SDSSJ151045.70+404827.0    2452738.460439   2452738.4636    y  -18.3   10.7      45.2   34.5
    SDSSJ154219.44+032310.9    2452027.418975   2452027.4241    y   -7.0   14.2   
    SDSSJ154219.44+032310.9    2452045.387893   2452045.3932    y  -30.8   13.6   
    SDSSJ154543.31+330708.3    2453149.215150   2453149.2185    y    	            -30.6   15.0
    SDSSJ154543.31+330708.3    2453227.155902   2453227.1555    y    	            -12.3   16.2
    SDSSJ154652.14+492216.0    2452352.417783   2452352.4197    y   -8.8   20.2      -2.7   15.7
    SDSSJ154652.14+492216.0    2452400.436307   2452400.4385    n   32.2   19.4       7.8   49.3
    SDSSJ161239.06+455132.2    2452369.885630   2452369.8877    n    	          		           		
    SDSSJ161239.06+455132.2    2452443.294380   2452443.2960    y    	          		           		
    SDSSJ164757.73+371812.1    2452395.406307   2452395.4091    y    	          		           		
    SDSSJ164757.73+371812.1    2452408.914380   2452408.9172    n    	          		           		
    SDSSJ171145.42+555444.4    2451812.671736   2451812.6709    n   -6.6   15.1   
    SDSSJ171145.42+555444.4    2451997.979953   2451997.9807    n  -48.4   13.8   
    SDSSJ171611.13+544346.4    2451812.671736   2451812.6710    n  -89.0   11.6     -97.8   13.1
    SDSSJ171611.13+544346.4    2451993.979953   2451993.9806    n -104.4   11.7     -93.2   13.1
    SDSSJ172008.58+565211.8    2451812.671736   2451812.6711    n    2.9   15.3     -14.6   16.9
    SDSSJ172008.58+565211.8    2451993.979953   2451993.9805    n   -8.8   17.2     -43.9   17.2
    SDSSJ172439.05+551600.1    2451812.671736   2451812.6711    n  -12.5   12.6   
    SDSSJ172439.05+551600.1    2451997.979953   2451997.9805    n    4.4   10.9   
    SDSSJ173548.36+541424.4    2451816.119195   2451816.1186    y  -46.9   30.8   
    SDSSJ173548.36+541424.4    2451999.459687   2451999.4601    y  -82.4   33.8   
    SDSSJ174152.86+541027.2    2451816.119195   2451816.1187    y    	          		           		
    SDSSJ174152.86+541027.2    2451999.459687   2451999.4600    y    	          		           		
    SDSSJ174214.71+541845.1    2451816.119195   2451816.1187    y    	          		           		
    SDSSJ174214.71+541845.1    2451999.459687   2451999.4600    y    	          		           		
    SDSSJ204431.43-061440.2    2453269.177297   2453269.1811    n  -20.9   12.4   
    SDSSJ204431.44-061440.2    2452163.636400   2452163.6409    y  -28.6   12.0   
    SDSSJ204746.17+000659.2    2452914.194670   2452914.1979    y  -30.8   30.9   
    SDSSJ204746.17+000659.2    2452932.145052   2452932.1467    y  -75.5   18.8   
    SDSSJ215047.28-072706.5    2452148.744745   2452148.7504    n  -30.0   14.0     -72.2   16.8
    SDSSJ215047.28-072706.5    2452173.212239   2452173.2171    y  -33.7   15.4     -39.7   13.3 
    SDSSJ215132.56-071914.9    2452148.744745   2452148.7504    n    	             20.1   38.3
    SDSSJ215132.56-071914.9    2452173.212239   2452173.2171    y    	             28.8   16.9
    SDSSJ224351.99+010951.1    2453261.269265   2453261.2749    y    	          		           
    SDSSJ224352.00+010951.1    2452589.073385   2452589.0756    n    	          		           		
    SDSSJ230552.08-001448.7    2452605.074513   2452605.0758    n    6.2   18.2   
    SDSSJ230552.08-001448.7    2452884.294629   2452884.3003    y  -11.4   15.6   
    SDSSJ231014.62+001439.9    2452176.242303   2452176.2479    n   -8.8   24.4      -2.3   13.8
    SDSSJ231014.62+001439.9    2452884.294629   2452884.3003    y   -5.1   12.9       8.7   14.0
    SDSSJ231218.53+011233.2    2451811.229502   2451811.2351    y    	            -87.3   34.1
    SDSSJ231218.53+011233.2    2452176.242303   2452176.2479    n    	            -24.7   20.2
    SDSSJ231814.73+003430.3    2452176.242303   2452176.2479    n    	            -38.4   15.5
    SDSSJ231814.73+003430.3    2452200.292986   2452200.2976    y    	            -94.6   18.3
    SDSSJ231901.24-004949.3    2452200.292986   2452200.2976    y    	          		           		
    SDSSJ231901.25-004949.5    2451816.210445   2451816.2159    y    	          		           		
    SDSSJ232539.66-002420.2    2452198.711394   2452198.7162    n    	          		           		
    SDSSJ232539.66-002420.2    2452200.292986   2452200.2977    y    	          		           		
    SDSSJ232816.06+010036.0    2451818.199241   2451818.2047    y    	          		           		
    SDSSJ232816.06+010036.0    2452198.711394   2452198.7162    n    	          		           		
    SDSSJ233537.14-005601.6    2451821.174936   2451821.1804    y  -20.9   25.1   
    SDSSJ233537.14-005601.6    2452525.348235   2452525.3539    y   -8.1   13.3   
    SDSSJ233807.89+000109.1    2451821.174936   2451821.1804    y  -31.5   21.8   
    SDSSJ233807.89+000109.1    2452525.348235   2452525.3539    y   21.2   19.1   
    SDSSJ233905.99-001754.6    2451783.346151   2451783.3515    y  -11.4   12.5   
    SDSSJ233905.99-001754.6    2451875.091151   2451875.0930    n  -22.7   17.1   
    SDSSJ234131.08+003749.5    2451783.346151   2451783.3514    y    5.1   17.1   
    SDSSJ234131.08+003749.5    2451875.091151   2451875.0931    n   24.5   20.0   
    SDSSJ234131.08+003749.5    2452524.332280   2452524.3378    y   38.1   53.1   
    SDSSJ234436.31+001812.3    2451783.346151   2451783.3514    y    	          		           		
    SDSSJ234436.31+001812.3    2451875.091151   2451875.0932    n    	          		           		
    SDSSJ234459.61+002749.9    2453355.582193   2453355.5823    n   -9.9   16.1     -11.0   15.7
    SDSSJ234459.62+002749.9    2451788.346180   2451788.3516    y  -18.7   11.3     -33.3   21.0
    SDSSJ234459.62+002749.9    2452524.332280   2452524.3378    y   -8.8   12.9     -28.3   15.4



==> t-wdmsfit.dat <==
The units are the same as in Table 5

Notes

(1) Probably K secondary star
(2) Some blue excess, WD?
(3) Teff less than 6000k 
(4) DC WD
(5) magnetic WD? No clear evidence for secondary star
(6) Chance superposition of an  M and a G stars. No WD
(7) Blue star close to a very bright red star in the SDSS image. Bad background/scattered light subtraction?
(8) Diffuse Halpha emission in the sky area (Eridanus shell), no clear evidence for secondary star
(9) DO WD
(10) Extended emission
(11) Blue flux differ by a factor two between the spectra
(12) Blue flux differ by a factor five. Eclipsing? Calibration problems?
(13) Something wrong in the SDSS image on cas.sdss.org: too many apparently blue objects that have faint u magnitudes
(14) Resolved binary, fit depends on the fiber placement
(15) Single WD
(16) At least one broken spectrum

       System                   MJD  plate  fiber            T   err    log g   err       M     err  d(wd)  err     Sp   d(sec) err   flag   notes


 SDSSJ000442.00-002011.6        51791  387    24             -      -       -      -      -      -      -      -     0    2187   236   re        1      
                                52943  1539   21             -      -       -      -      -      -      -      -     0    2330   251                    
 SDSSJ001029.87+003126.2        51793  388   545             -      -       -      -      -      -      -      -     2    1639   339   s,re            
                                52518  687   347         13904   3751    8.43   1.16   0.88   0.62    781    605     2    1521   314            
 SDSSJ001247.18+001048.7        52518  687   395         18542   5645    8.75   0.80   1.07   0.41    661    446     3     830   132   e                
                                52519  686   624         32972   7780    8.61   1.11   1.01   0.54   1098    930     3     936   149            
 SDSSJ001726.63-002451.1        52559  1118   280        12828   2564    8.00   0.46   0.61   0.29    422    120     4     579   172   s,e        
                                52518  687   153         13588   1767    8.11   0.38   0.68   0.24    424    106     4     522   155            
 SDSSJ001749.24-000955.3        51795  389   112         72136   3577    8.07   0.14   0.77   0.07    532     60     2     684   142   s,e  
                                52518  687   109         69687   4340    7.61   0.20   0.59   0.07    784    127     2     659   136            
 SDSSJ001855.19+002134.5        51816  390   385             -      -       -      -      -      -      -      -     3    1186   189                    
                                51900  390   381         14899   9266    9.12   1.03   1.26   0.54    445    330     3    1249   199                    
                                52518  687   556         10918   4895    8.64   2.01   1.00   1.06    539    247     3    1087   173                    
 SDSSJ002251.64-002720.8        51816  390   160             -      -       -      -      -      -      -      -     4     523   155             2      
                                51900  390   158             -      -       -      -      -      -      -      -     4     517   153                    
 SDSSJ003416.17-000849.8        51793  392   224             -      -       -      -      -      -      -      -     -       -     -             1      
                                52261  690   273             -      -       -      -      -      -      -      -     -       -     -                    
                                52262  689   75              -      -       -      -      -      -      -      -     -       -     -                    
 SDSSJ003628.06-003124.9        52261  690   222         24443   2119    7.99   0.28   0.63   0.17    790    144     3     894   142   e                
                                52262  689   22          19640   3587    7.10   0.66   0.29   0.21   1560    612     3    1089   173                    
 SDSSJ004138.68+151104.9        51812  419   399         34926   3483    7.70   0.61   0.52   0.32   1904    700     1    2850   676   s,e              
                                51868  419   399         32595   2259    7.70   0.61   0.51   0.32   1797    655     0    3077   331                    
                                51879  419   399         35740   2751    7.53   0.45   0.46   0.19   2261    660     1    2762   655                    
 SDSSJ005208.42-005134.6        51812  394   139         18120    760    7.96   0.18   0.60   0.11    462     53     3     396    63   s,e              
                                51876  394   138         17912    623    8.07   0.14   0.66   0.09    420     40     4     266    79                    
                                51913  394   138         18756    365    8.11   0.08   0.69   0.05    415     24     4     282    84                    
                                52201  692   254         17304    680    7.99   0.16   0.61   0.10    396     42     3     401    64                    
 SDSSJ010341.59+003132.6        52209  694   341         21785   1208    8.06   0.20   0.66   0.13    714     99     1    1485   352   e                
                                52254  693   546         21289   1511    8.12   0.28   0.70   0.17    684    130     2    1155   239                    
 SDSSJ010345.55+003746.7        52886  1497  615             -      -       -      -      -      -      -      -     -       -     -   e         3,4    
                                52914  1498  466             -      -       -      -      -      -      -      -     -       -     -                    
 SDSSJ010647.92+151327.8        51811  422   426             -      -       -      -      -      -      -      -     -       -     -   e         5      
                                51878  422   422             -      -       -      -      -      -      -      -     -       -     -                    
 SDSSJ011009.09+132616.1        51811  422   48          27111    304    7.65   0.05   0.47   0.02    314     11     5     412   208   s,e              
                                51878  422   53          25595    448    7.52   0.06   0.42   0.02    320     15     5     435   219                    
 SDSSJ011547.58+005350.0        51789  398   338         15601    509    7.59   0.12   0.41   0.05    447     36     6     396   179   s,e              
                                52202  695   456         16910    455    7.56   0.11   0.40   0.05    499     37     6     414   187                    
 SDSSJ013335.54+130357.1        51884  425   44           7819    982    7.53   2.17   0.36   1.21    443    404     3    1142   182   s,e              
                                51898  425   49              -      -       -      -      -      -      -      -     3    1180   188                    
 SDSSJ020351.28+004025.1        51812  404   361         10670    627    8.04   0.52   0.63   0.33    450    144     3     600    96   s,e
                                51877  404   377         10918    828    8.78   0.49   1.08   0.26    256    107     3     593    94            
                                52178  702   331         10427    707    8.44   0.61   0.88   0.34    244    103     3     588    94            
 SDSSJ020538.09+005835.2        51812  404   451             -      -       -      -      -      -      -      -     1     763   181   s,e,re    6      
                                51877  404   457             -      -       -      -      -      -      -      -     1     827   196                    
                                52179  701   607             -      -       -      -      -      -      -      -     1     785   186                    
 SDSSJ020806.39+001833.9        51812  404   584         11045    212    8.79   0.08   1.09   0.04     80      6     2     270    56   s,e,re    16       
                                51877  404   598         12828    323    7.63   0.12   0.42   0.05    284     21     2     233    48                    
 SDSSJ020845.50+003248.6        51812  404   638             -      -       -      -      -      -      -      -     4     769   228             2      
                                51877  404   625             -      -       -      -      -      -      -      -     4     789   234                    
                                52178  702   489             -      -       -      -      -      -      -      -     4     752   223                    
 SDSSJ021239.45+001856.9        52178  702   597         17912   1290    8.34   0.26   0.83   0.16    472     88     4     460   137   s,e              
                                52209  703   397         15422   1238    7.86   0.28   0.54   0.17    563     96     4     497   148                    
 SDSSJ021309.19-005025.4        51816  405   130         10189   1458    8.84   1.12   1.11   0.59    328    322     3     881   140   s,e              
                                52209  703   291         12250   2260    8.45   0.84   0.89   0.46    545    313     3     921   147                    
 SDSSJ021855.27+011056.3        52559  1155  413         11699    835    8.54   0.28   0.95   0.16    400     86     6     519   234   e                
                                52581  1155  413         10670    393    8.10   0.33   0.66   0.22    482    105     5     893   450                    
                                52209  703   574         11173    791    7.91   0.71   0.55   0.44    549    222     6     634   286                    
 SDSSJ021940.25+003207.8        51816  405   632             -      -       -      -      -      -      -      -     4     665   198   s,e       2      
                                52209  703   582             -      -       -      -      -      -      -      -     4     662   197                    
 SDSSJ022125.36+001710.5        52205  704   386             -      -       -      -      -      -      -      -     2    2014   417   e                
                                52209  703   634             -      -       -      -      -      -      -      -     2    2039   422                    
 SDSSJ022213.27+002707.1        51817  406   431             -      -       -      -      -      -      -      -     -       -     -   e         7      
                                51869  406   424             -      -       -      -      -      -      -      -     1    3200   759                    
                                51876  406   437             -      -       -      -      -      -      -      -     -       -     -                    
                                51900  406   432             -      -       -      -      -      -      -      -     -       -     -                    
                                52238  406   428             -      -       -      -      -      -      -      -     -       -     -                    
 SDSSJ023113.02-004056.7        51820  407   188         15964   5391    7.53   1.71   0.39   0.94   1595   1213     2    1762   365   s,e,re    
                                52200  705   167         19640   6131    7.75   1.21   0.49   0.69   1761   1080     2    1684   348                    
 SDSSJ023650.60-010313.3        51821  408   246         21289    688    7.70   0.12   0.48   0.05    527     41     8     214    86   s,e      
                                52199  706   243         21535    721    7.89   0.13   0.57   0.07    440     36     8     207    84                    
 SDSSJ025141.92-004129.9        52614  1068  298          8094    328    7.96   0.88   0.57   0.54    231    113     3     489    78   e                
                                52965  1664  5            8773    330    8.52   0.53   0.93   0.30    227     86     3     367    58                    
                                52973  1664  13           8875    175    7.91   0.39   0.54   0.26    357     82     3     370    59                    
 SDSSJ025241.33+005500.9        51871  409   620             -      -       -      -      -      -      -      -     1    1959   464             2      
                                52175  708   414             -      -       -      -      -      -      -      -     1    1887   447                    
 SDSSJ025509.29-004414.7        51816  410   131         12110   1977    7.23   0.88   0.28   0.39   1171    522     2     911   188   s,e              
                                51877  410   138         13432   2507    7.84   0.73   0.52   0.45    800    328     2     911   188                    
 SDSSJ025747.80+004902.2        52175  708   619          9731    838    8.77   0.98   1.07   0.51    370    310     4     532   158   e                
                                52205  709   334            -       -       -      -      -      -      -      -     4     501   149                    
 SDSSJ025753.40-003159.4        51816  410   104         11835   2765    7.89   0.60   0.54   0.38    446    156     4     986   293   s,e              
                                51877  410   110         16910   1228    8.03   0.27   0.63   0.17    587    104     4    1041   309                    
                                52205  709   266         12536   1254    8.25   0.36   0.76   0.22    379     93     4     958   285                    
 SDSSJ025817.87+010946.0        51816  410   575         35331   1017    7.72   0.18   0.53   0.08    945    119     3     548    87   s,e              
                                51877  410   565         34926    952    7.68   0.18   0.51   0.08    942    117     3     585    93                    
                                52205  709   328         35740   1133    7.74   0.19   0.54   0.09    876    116     3     518    82                    
 SDSSJ030351.97+003548.4        51817  411   485         28389   6053    8.55   0.64   0.97   0.33   1107    526     2    1027   212   s,e              
                                51873  411   497         29387   3578    8.72   0.71   1.06   0.35   1001    587     2    1051   217                    
                                52205  709   544         23886   5125    8.43   0.71   0.89   0.38    885    431     2     989   204                    
 SDSSJ030859.86-002735.7        52203  710   185         20804   2439    8.57   0.46   0.97   0.24    526    182     3     608    97   s,e              
                                53386  2068  144         18756   1270    8.12   0.27   0.69   0.17    830    151     3     619    99                    
 SDSSJ031916.59-001244.8        51821  413   176         28064   1471    8.04   0.26   0.66   0.16    837    150     -       -     -   e         8      
                                51929  413   167         28064   1239    8.04   0.23   0.66   0.14    900    145     -       -     -                    
 SDSSJ031957.77-005803.2        51821  413   87          18974   2365    7.38   0.47   0.35   0.19   1091    315     7     474   265   s,e              
                                51929  413   96          16336   1943    7.20   0.47   0.30   0.15   1211    355     7     487   272                    
 SDSSJ032136.54-001630.4        51821  413   111         29050    454    7.85   0.10   0.57   0.05    487     32     4     371   110   s,e              
                                51929  413   109         29727    387    7.83   0.10   0.56   0.05    499     34     4     381   113                    
                                52179  712   263         29050    442    7.92   0.09   0.60   0.05    499     31     4     356   106                    
                                52199  712   267         29387    374    7.88   0.10   0.58   0.05    466     30     4     401   119                    
 SDSSJ032355.84+003502.7        52179  712   465         11972   3367    7.93   0.86   0.57   0.52    671    321     -       -     -   e         8      
                                52199  712   464         12976   3591    8.34   0.69   0.82   0.39    548    249     -       -     -                    
 SDSSJ032422.38-000516.0        51869  414   276         21045   1306    7.98   0.24   0.61   0.14    741    116     4     642   191   s,e              
                                51901  414   260         23886   1370    7.83   0.21   0.54   0.12    911    125     4     705   209                    
                                52179  712   181         25302   1962    8.33   0.30   0.84   0.18    734    157     4     734   218                    
                                52199  712   181         23076   1769    7.81   0.28   0.53   0.15    870    153     4     711   211                    
 SDSSJ032430.24+001908.9        52179  712   492         11045   3355    6.67   1.78   0.15   0.74   2253   1559     4     931   276   e               
                                52199  712   495         13904   8740    9.26   0.84   1.33   0.43    363    281     4     968   288                    
 SDSSJ032510.84-011114.1        51869  414   254         17304    219    7.71   0.06   0.47   0.03    221      9     2    1450   300   s,e,re           
                                51901  414   273         17912    167    7.65   0.04   0.44   0.02    258      7     2    1024   212                    
                                52179  712   81          17304    367    7.68   0.09   0.45   0.04    229     14     2    1324   274                    
                                52199  712   81          18330    368    7.86   0.09   0.54   0.05    199     11     2    1699   351                    
 SDSSJ032607.97+011021.1        52179  712   533         10307    525    8.47   0.61   0.90   0.34    286    122     4     653   194   e                
                                52199  712   533         10307    386    7.90   0.49   0.54   0.31    437    127     4     688   204                    
 SDSSJ032643.22-010338.0        52179  712    45         14228   4544    8.36   1.07   0.84   0.58    479    330     2    1247   258   e                 
                                52199  712    56         18756   2972    8.13   0.65   0.70   0.39    758    306     2    1225   253              
 SDSSJ032726.73-005745.1        51869  414    81             -      -       -      -      -      -      -      -     4     632   188             3
                                51901  414    108            -      -       -      -      -      -      -      -     4     691   205              
                                52179  712    59             -      -       -      -      -      -      -      -     4     680   202              
                                52199  712    48             -      -       -      -      -      -      -      -     4     685   203              
 SDSSJ032758.15-002215.4        51869  414   111         15964   5761    9.32   0.68   1.36   0.35    186    167     3     537    86   s,e              
                                51901  414   89          13279   1506    8.05   0.39   0.64   0.25    574    144     3     568    90                    
 SDSSJ032842.92+001749.7        51869  414   558         12392    488    7.37   0.20   0.32   0.07    488     64     2     379    78   s,e              
                                51901  414   531         12976    367    7.68   0.12   0.44   0.06    429     32     2     416    86                    
                                52179  712   587         12392    562    7.50   0.22   0.37   0.09    401     54     2     386    80                    
                                52199  712   587         12976    344    7.65   0.13   0.43   0.06    446     35     2     391    81                    
 SDSSJ032947.10+010050.2        51869  414   604         12976   4205    8.46   0.79   0.90   0.43    424    231     -       -     -   e         8      
                                51901  414   623         14728   2722    8.76   0.36   1.07   0.19    372    113     -       -     -                    
                                53376  2069  369         14065   1784    8.31   0.37   0.81   0.23    526    136     -       -     -                    
 SDSSJ033548.58+003832.2        51810  415   549         18756    473    7.77   0.10   0.50   0.05    402     26     4     365   108   s,e,re:          
                                51879  415   581         18756    470    7.79   0.10   0.51   0.05    414     26     4     378   112                    
 SDSSJ033622.01-000146.7        51810  415   76          50484   3407    7.89   0.26   0.64   0.13    955    177     -       -     -   e         8      
                                51879  415   115         55354   4365    7.78   0.27   0.61   0.12   1108    220     -       -     -                    
                                52326  810   95          51660   3433    7.88   0.24   0.64   0.12   1002    173     -       -     -                    
                                52672  810   95          49906   2812    7.97   0.22   0.68   0.12    860    139     -       -     -                    
                                53376  2069  621         50484   2279    7.80   0.17   0.60   0.07    988    121     -       -     -                    
 SDSSJ033648.33-000634.2        51810  415   595         10427    104    8.37   0.12   0.84   0.07    123     11     -       -     -   e         8      
                                51879  415   112         10427    104    8.42   0.13   0.87   0.08    115     11     -       -     -                    
 SDSSJ033807.64-000715.2        52178  713   34          31488   3997    8.49   0.74   0.94   0.38   1142    606     2    1273   263   e                
                                52201  714   274         24726   3338    8.10   0.51   0.69   0.31   1074    352     2    1222   253                    
 SDSSJ075606.35+421613.0        51869  437   267             -      -       -      -      -      -      -      -     2    2595   537   s,e       9   
                                51876  437   267             -      -       -      -      -      -      -      -     2    2743   567                    
 SDSSJ080342.86+425652.7        51869  437   514             -      -       -      -      -      -      -      -     2     409    85   s,e       10       
                                51876  437   519             -      -       -      -      -      -      -      -     2     416    86             
 SDSSJ080650.80+484014.5        51885  440   305             -      -       -      -      -      -      -      -     6     402   181   s,e              
                                51912  440   291             -      -       -      -      -      -      -      -     5     714   360                    
 SDSSJ081716.98+054223.6        52934  1295   24         37424   2194    7.74   0.33   0.54   0.16   1285    281     2    1446   299   s,e              
                                52962  1296   281        41991   3689    7.75   0.39   0.56   0.19   1318    337     2    1409   291                    
 SDSSJ085931.06+580905.4        51902  483   451         10918    605    8.30   0.38   0.79   0.23    336     88     6     563   254   s,e              
                                51924  483   507         10427    471    7.77   0.58   0.48   0.35    420    136     6     572   258                    
                                51942  483   516         10918   3056    7.48   0.88   0.35   0.48    592    263     6     559   252                    
 SDSSJ090439.84+562141.9        51902  483   18           8673    204    8.40   0.37   0.85   0.22    182     48     5     414   209   s,e              
                                51924  483   35           8573    212    8.33   0.41   0.81   0.25    207     57     6     254   115                    
                                51942  483   26           9081    322    8.35   0.66   0.82   0.38    208     90     6     252   114                    
 SDSSJ093124.37+374527.5        52731  1214  38          57300  29052    7.92   1.52   0.67   0.74   2442   1956     1    1968   467   s                
                                52996  1275  362         60000  20929    7.42   0.86   0.50   0.35   3750   1931     1    1929   457                    
 SDSSJ093506.92+441107.0        52325  870   623         21045    611    7.20   0.11   0.32   0.03    652     56     1    1438   341   s,e            
                                52672  1202  283         20566    597    6.98   0.11   0.27   0.02    665     53     1    1438   341                    
 SDSSJ094058.97+000239.7        51602  266   315         28718  10539    9.50   0.43   1.45   0.22    417    413     3    2251   358   s,e              
                                51630  266   301         20566   5863    8.11   1.06   0.69   0.60   1512    929     2    2910   602                    
 SDSSJ094652.48+000723.2        51602  266   548         13432    161    8.04   1.92   0.63   1.07   1648   1630     5     894   450   s,e             
                                51630  266   552             -      -       -      -      -      -      -      -     5    1028   518                    
 SDSSJ094853.94+573957.7        52253  557   412         39642   1329    7.76   0.16   0.56   0.07    790     90     2    1034   214   s,e              
                                52317  558   354         40101   1523    7.71   0.18   0.54   0.08    833    108     2    1055   218                    
 SDSSJ095723.83+020734.4        51908  481   630         12536     94    7.61   0.02   0.41   0.01    493      6     4     806   239   s,e,re           
                                51994  500   478         12392    853    8.39   0.20   0.85   0.12    273     41     4     857   255                    
 SDSSJ104057.48+083421.6        52734  1240   104        10793    205    8.25   0.17   0.76   0.11    185     22     5     287   144   s,e              
                                53491  2147   314        11045    231    8.41   0.14   0.86   0.09    156     16     5     296   149                    
 SDSSJ104107.66+092103.3        52734  1240   550        53475   5399    7.90   0.34   0.65   0.18   1194    288     2    1816   376   s,e              
                                53491  2147   357        53475   4981    7.96   0.30   0.68   0.16   1145    249     2    1904   394                    
 SDSSJ115236.99+002141.8        51662  284   466         10307     92    8.11   0.10   0.67   0.06    105      7     6     278   125   s,e              
                                51943  284   469         10189     53    8.07   0.06   0.64   0.04    121      5     6     309   139                    
 SDSSJ121033.76-004644.4        51666  324   211             -      -       -      -      -      -      -      -     3     534    85   s,e       3,4
                                52023  287   260             -      -       -      -      -      -      -      -     3     542    86                    
 SDSSJ123836.34-004042.2        51660  291   314         43969   1533    7.69   0.16   0.54   0.07    723     87     3     995   158   s,e              
                                51928  291   307         43466   1122    7.66   0.13   0.53   0.05    760     72     3    1028   164                    
 SDSSJ123922.33+005548.7        51660  291   329         16336   2153    7.56   0.51   0.40   0.25    743    212     4     693   206   s,e              
                                51928  291   340         17912   1314    7.85   0.28   0.54   0.16    648    111     4     689   204                    
 SDSSJ132652.62+000855.3        51663  297   167         30071   7988    8.85   1.10   1.13   0.55    935    914     1    1648   391   s,e              
                                51959  297   173         23076   5248    8.80   0.78   1.10   0.39    720    492     1    1666   395                    
 SDSSJ133130.27+662304.8        51988  496   11          12536    684    7.61   0.36   0.41   0.18    332     67     7     231   129   s,e              
                                51989  497   347         14393    593    7.57   0.14   0.40   0.06    356     31     7     243   136                    
 SDSSJ133645.56-002231.2        51671  299   301             -      -       -      -      -      -      -      -     3    1963   312   s         11     
                                51955  298   106             -      -       -      -      -      -      -      -     3    1735   276                    
 SDSSJ133917.97+593752.7        52425  960   539         29387   1144    7.80   0.25   0.54   0.13   1240    199     2    1493   309   s,e,re           
                                52466  960   526         30071   1505    7.54   0.37   0.44   0.16   1406    334     2    1400   289                    
 SDSSJ143746.70+573706.0        52433  790   115         17505    999    7.92   0.23   0.57   0.14    451     65     4     343   102   s,e              
                                52441  790   118         18330    837    8.12   0.18   0.69   0.11    416     52     4     355   105                    
 SDSSJ143947.62-010606.7        52409  919   620         89774   6284    8.29   0.20   0.91   0.10    408     64     1    1023   242   s,e              
                                51663  307   90          99575   1332    8.80   0.28   1.15   0.11    270     70     1    1043   247                    
 SDSSJ145300.98+005557.0        51666  309   413         12976   1151    7.46   0.28   0.35   0.11    599    103     4     742   220   s,e              
                                51994  309   401         13127   1086    7.84   0.25   0.52   0.15    469     71     4     751   223                    
 SDSSJ145752.59+031043.0        52029  588   10              -      -       -      -      -      -      -      -     -    1160   125             2      
                                52045  588   11              -      -       -      -      -      -      -      -     -    1172   126                    
 SDSSJ150231.65+011045.8        52017  539   219         13745    869    8.13   0.17   0.69   0.11    294     35     3     859   137   s,e              
                                51990  310   405         13588   1930    8.10   0.32   0.67   0.21    295     62     3     827   132                    
 SDSSJ151045.70+404827.0        52735  1291   18         21289    979    6.91   0.18   0.26   0.04    556     68     2     209    43   s,e,re:   13     
                                52738  1291   18         19193    849    6.71   0.18   0.21   0.04    524     56     2     524    56                    
 SDSSJ154219.44+032310.9        52027  594   421         10670    822    8.44   0.67   0.88   0.37    305    140     3     805   128   s,e,re           
                                52045  594   418         10189    418    8.27   0.50   0.77   0.30    298     99     3     825   131                    
 SDSSJ154543.31+330708.3        53149  1581   600        27425    231    8.32   0.37   0.83   0.22    928    245     1    1757   417   s                
                                53227  1403   316        32222   1975    7.77   0.45   0.54   0.24   1520    429     1    1723   408                    
 SDSSJ154652.14+492216.0        52352  812   387         18542   1491    7.52   0.34   0.40   0.15    899    188     3    1111   177   s,e              
                                52401  796   78          19416   2198    7.77   0.40   0.50   0.23    790    190     3    1161   185                    
 SDSSJ161239.06+455132.2        52370  814   403         17106    817    8.11   0.17   0.68   0.11    418     49     3     986   157   s,e              
                                52443  814   401         15782    827    7.94   0.19   0.58   0.11    475     56     3    1071   171                    
 SDSSJ164757.73+371812.1        52395  818   21              -      -       -      -      -      -      -      -     1    1010   239             2      
                                52409  819   397             -      -       -      -      -      -      -      -     1    1012   240                    
 SDSSJ171145.42+555444.4        51813  357   341         36572   1112    7.70   0.19   0.53   0.08    908    122     4     738   219   s,e              
                                51997  367   356         35740    693    7.72   0.12   0.53   0.05    930     83     4     718   213                    
 SDSSJ171611.13+544346.4        51813  357   295         19640   1363    7.96   0.26   0.60   0.16    673    114     3     817   130   e                
                                51997  367   288         20098    726    8.01   0.14   0.63   0.08    604     57     3     841   134                    
 SDSSJ172008.58+565211.8        51813  357   443             -      -       -      -      -      -      -      -     3     790   126   e         12     
                                51997  367   525             -      -       -      -      -      -      -      -     4     607   180                    
 SDSSJ172439.05+551600.1        51813  357   149         27111   1136    7.91   0.20   0.59   0.11    896    119     3     606    97   e,re      14     
                                51997  367   152         27743   1979    7.76   0.37   0.52   0.19   1374    316     3     638   102                    
 SDSSJ173548.36+541424.4        51816  360   185         13588   2317    8.43   0.53   0.88   0.29    438    160     7     471   263   e                
                                51999  362   187         11972   2439    7.96   0.66   0.58   0.41    552    214     7     509   285                    
 SDSSJ174152.86+541027.2        51816  360   108         12392   1502    7.41   0.60   0.34   0.28    889    290     7     530   296   e                
                                51999  362   108         17106   2120    7.72   0.46   0.47   0.26    970    258     7     506   283                    
 SDSSJ174214.71+541845.1        51816  360   115         17912   7182    7.38   2.22   0.35   1.16   1361   1219     1    1872   444   s,e             
                                51999  362   117         18542   3698    6.76   0.79   0.21   0.19   2154    937     1    1972   468                    
 SDSSJ204431.43-061440.2        53269  1916   166        24163   1011    7.71   0.14   0.49   0.07    551     52     1     490   116   s,e              
                                52164  634   29          25595   1393    7.96   0.21   0.61   0.12    542     75     1     494   117                    
 SDSSJ204746.17+000659.2        52914  1115   346        23886   2595    8.51   0.44   0.94   0.23    707    227     4    1405   417   e,re             
                                52932  1116   496        21535   1687    8.05   0.32   0.66   0.20    868    182     4    1433   426                    
 SDSSJ215047.28-072706.5        52149  644   421             -      -       -      -      -      -      -      -     -    1075   116             2      
                                52173  644   423             -      -       -      -      -      -      -      -     -    1098   118                    
 SDSSJ215132.56-071914.9        52149  644   489          7641    198    7.72   0.52   0.44   0.31    186     53     -       -     -   s,e       15     
                                52173  644   500          7910    146    8.05   0.31   0.63   0.20    162     32     -       -     -                    
 SDSSJ224351.99+010951.1        53261  1901  442         11173    553    7.94   0.35   0.57   0.22    502    107     6     641   289   e                
                                52590  675   413         16336   1596    7.21   0.40   0.30   0.12   1192    310     6     661   298                    
 SDSSJ230552.08-001448.7        52606  677   36          18330   7708    7.97   1.44   0.60   0.81   1212    918     2    1244   257   e                
                                52884  678   187         13432   3900    6.67   1.52   0.17   0.56   1960   1243     2    1179   244                    
 SDSSJ231014.62+001439.9        52177  679   355         21535   6415    7.07   0.98   0.29   0.36   2160   1110     3     951   151   e                
                                52884  678   597         22550   3853    8.00   0.76   0.63   0.45   1054    476     3     936   149                    
 SDSSJ231218.53+011233.2        51811  381   562             -      -       -      -      -      -      -      -     3     904   144             2      
                                52177  679   328             -      -       -      -      -      -      -      -     3     930   148                    
 SDSSJ231814.73+003430.3        52177  679   549         13588   3325    8.10   0.86   0.67   0.51    620    315     2    1402   290   e                
                                52200  680   350         17106   2319    7.86   0.50   0.54   0.30    696    206     3    1032   164                    
 SDSSJ231901.24-004949.3        52200  680   300          9844    278    8.49   0.44   0.91   0.25    181     56     7     301   168   s,e              
                                51816  382   59          10307    372    8.15   0.50   0.69   0.31    271     86     7     347   194                    
 SDSSJ232539.66-002420.2        52199  681   316             -      -       -      -      -      -      -      -     -    2683   289   e,re      16        
                                52200  680   114         19640   4925    7.57   0.93   0.42   0.52   1685    823     -    2687   289                    
 SDSSJ232816.06+010036.0        51818  383   607             -      -       -      -      -      -      -      -     3     951   151                   
                                52199  681   373             -      -       -      -      -      -      -      -     3     940   150                    
 SDSSJ233537.14-005601.6        51821  384   45              -      -       -      -      -      -      -      -     3    1136   181             2      
                                52525  682   244             -      -       -      -      -      -      -      -     3    1058   168                    
 SDSSJ233807.89+000109.1        51821  384   637         21289   8111    8.20   2.25   0.75   1.19   1402   1014     -    2221   239   s,e       2      
                                52525  682   512         21785   9176    8.29   1.17   0.80   0.63   1482   1075     -    2345   253                    
 SDSSJ233905.99-001754.6        51783  385   271         12392   5498    8.40   1.41   0.86   0.76    701    642     3     732   116   s,e       16     
                                51877  385   278             -      -       -      -      -      -      -      -     3     768   122                    
 SDSSJ234131.08+003749.5        51783  385   498         12976   2003    7.67   0.66   0.44   0.38   1037    369     2    1121   232   s,e             
                                51877  385   500         15422   2111    8.40   0.50   0.87   0.28    732    253     2    1180   244                    
                                52524  683   387         11433   3971    7.75   1.12   0.47   0.66    736    416     2    1160   240                    
 SDSSJ234436.31+001812.3        51783  385   596             -      -       -      -      -      -      -      -     -    1933   208             1,2      
                                51877  385   585             -      -       -      -      -      -      -      -     -    2113   228                    
 SDSSJ234459.61+002749.9        53357  1903  503             -      -       -      -      -      -      -      -     5     262   132   s,e,re:   3,4  
                                51788  386   353             -      -       -      -      -      -      -      -     5     269   135    
                                52524  683   469             -      -       -      -      -      -      -      -     5     243   122                    

